Mutual inclinations between giant planets and their debris discs in HD 113337 and HD 38529

HD 113337 and HD 38529 host pairs of giant planets, a debris disc, and wide M-type stellar companions. We measure the disc orientation with resolved images from Herschel and constrain the three-dimensional orbits of the outer planets with Gaia DR2 and Hipparcos astrometry. Resolved disc modelling leaves degeneracy in the disc orientation, so we derive four separate planet-disc mutual inclination ($\Delta I$) solutions. The most aligned solutions give $\Delta I=17-32\deg$ for HD 113337 and $\Delta I=21-45\deg$ for HD 38529 (both 1$\sigma$). In both systems, there is a small probability (<0.3 per cent) that the planet and disc are nearly aligned ($\Delta I < 3\deg$). The stellar and planetary companions cause the orbits of disc material to precess about a plane defined by the forced inclination. We determine this as well as the precession time-scale to interpret the mutual inclination results. We find that the debris discs in both systems could be warped via joint influences of the outer planet and stellar companion, potentially explaining the observed misalignments. However, this requires HD 113337 to be old (0.8-1.7 Gyr), whereas if young (14-21 Myr), the observed misalignment in HD 113337 could be inherited from the protoplanetary disc phase. For both systems, the inclination of the stellar spin axis is consistent with the disc and outer planet inclinations, which instead supports system-wide alignment or near alignment. High-resolution observations of the discs and improved constraints on the planetary orbits would provide firmer conclusions about the (mis)alignment status.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
